Optically Invisible Galaxies at Cosmic Noon and beyond with JWST/UNCOVER

The traditional selection bias in high-redshift galaxy surveys toward rest-frame ultraviolet emission has constrained our understanding of the high-redshift universe by systematically excluding optically faint (observer-frame) galaxies. Utilising JWST UNCOVER and MegaScience data of the Abell 2744 cluster field, we identify 113 high-redshift ($z > 2$) and 94 low-redshift ($z < 2$) HST-dark galaxies using a red $1.50-3.56 \ \mu$m color criterion. Their physical properties were derived using multiwavelength photometry from 20 JWST/NIRCam and 7 HST filters. Unlike classical submillimeter and \textit{Spitzer}-selected HST-dark galaxies that primarily identify the most massive, dusty, highly star-forming galaxies, our study uncovers a moderately dusty population across a significantly broader range of stellar mass and star-formation rate. Leveraging gravitational magnification and ultra-deep JWST imaging, we found HST-dark galaxies with a stellar mass as low as $10^{7.5}$ at $z>2$. These galaxies have smaller sizes and follow the star-forming main sequence. Our analysis reveals a prominent peak in the Star Formation Rate Density at $z \approx 4.5$ ($9.89^{+6.93}_{-4.34} \times 10^{-3} \, M_{\odot} \, \text{yr}^{-1} \, \text{Mpc}^{-3}$). We also characterise a sub-population at $z < 2$ of Highly Extincted Low-Mass analogues with extremely low stellar masses (median $\log M_{\star}/M_{\odot} \approx 7.10$) and high dust extinction (median $A_V \approx 1.97$ mag). Our sample demonstrates the unique power of JWST to reveal this previously missing galaxy population and to provide a more complete census of galaxies in the high-z universe.

==> csv_files/HSTdark_AllTheLittleThings.csv <==
ID_DR3,ra,dec,z,logMstar,logMstar_err_up,logMstar_err_lo,logSFR,logSFR_err_up,logSFR_err_lo,UV_colour,UV_colour_err_up,UV_colour_err_lo,VJ_colour,VJ_colour_err_up,VJ_colour_err_lo,Av,Av_err_up,Av_err_lo,r80_arcsec,mu
11682,3.567521088009794,-30.428735890942384,5.761,8.060,0.137,0.208,-0.202,0.168,0.142,0.488,0.106,0.104,-0.007,0.130,0.134,0.331,0.130,0.133,0.112,1.518
12602,3.589454422952437,-30.426191638509927,6.124,9.045,0.038,0.034,1.381,0.033,0.034,0.811,0.038,0.039,0.602,0.050,0.052,0.994,0.046,0.043,0.312,1.994
13415,3.575471922222828,-30.424469185693471,4.021,9.433,0.076,0.085,1.187,0.219,0.136,1.233,0.039,0.037,1.424,0.091,0.065,1.666,0.253,0.104,0.779,1.783
15465,3.575986937346095,-30.419029409254364,3.832,8.011,0.076,0.073,0.276,0.071,0.071,0.852,0.073,0.076,1.343,0.166,0.144,1.308,0.125,0.122,0.106,1.900
15610,3.598797748233465,-30.41873324926344,4.316,8.543,0.296,0.045,0.882,0.311,0.041,0.521,0.241,0.052,0.994,0.050,0.060,0.994,0.324,0.055,0.133,2.691
21839,3.612425142467538,-30.405665122773371,6.334,8.796,0.054,0.047,1.058,0.052,0.062,0.798,0.055,0.064,0.860,0.096,0.070,1.143,0.064,0.061,0.583,2.007
21888,3.611270960717345,-30.405400133079443,6.325,8.279,0.040,0.031,0.616,0.039,0.039,0.553,0.034,0.031,0.060,0.057,0.051,0.522,0.044,0.042,0.246,2.097
27716,3.617509329842713,-30.395355536654943,4.577,9.259,0.047,0.031,1.526,0.042,0.073,0.708,0.057,0.057,0.741,0.047,0.043,1.047,0.039,0.041,1.301,1.651
35257,3.535306701698318,-30.381008812411917,5.656,7.687,0.058,0.049,0.026,0.053,0.053,0.614,0.051,0.045,0.182,0.088,0.071,0.626,0.074,0.061,0.128,2.567
35891,3.592096493617517,-30.380471741669631,2.645,10.103,0.033,0.023,2.416,0.023,0.026,1.722,0.038,0.039,2.866,0.033,0.029,3.116,0.047,0.054,0.163,2.352
55011,3.546313098452974,-30.350130332181934,5.581,7.803,0.192,0.192,-0.351,0.158,0.118,0.313,0.082,0.088,-0.253,0.105,0.088,0.124,0.091,0.077,0.135,1.798
57249,3.581959734018441,-30.346088402978079,3.979,8.278,0.187,0.052,0.592,0.160,0.041,0.842,0.020,0.019,0.595,0.129,0.044,1.008,0.163,0.043,0.817,2.038
58069,3.55699566351358,-30.344266151275413,4.296,9.839,0.061,0.088,1.354,0.155,0.117,0.952,0.062,0.039,0.768,0.129,0.085,1.037,0.144,0.159,0.466,1.713
61827,3.56573591754845,-30.335974599673879,3.990,10.554,0.046,0.024,1.063,0.225,0.228,1.410,0.030,0.022,0.782,0.060,0.064,1.027,0.175,0.160,0.250,1.588


==> csv_files/HSTdark_DawnJwstArchive.csv <==
ID_DR3,ra,dec,z,logMstar,logMstar_err_up,logMstar_err_lo,logSFR,logSFR_err_up,logSFR_err_lo,UV_colour,UV_colour_err_up,UV_colour_err_lo,VJ_colour,VJ_colour_err_up,VJ_colour_err_lo,Av,Av_err_up,Av_err_lo,r80_arcsec,mu
13416,3.575564708030579,-30.42438020862998,4.023,10.982,0.096,0.116,2.957,0.352,0.559,1.917,0.059,0.044,2.345,0.223,0.167,3.319,0.310,0.510,0.599,1.776
13742,3.619203678777955,-30.423271625038137,5.835,9.700,0.110,0.110,2.033,0.114,0.106,1.084,0.085,0.074,1.362,0.156,0.132,1.856,0.170,0.146,0.137,1.607
20698,3.556704889886428,-30.40819180526465,2.417,9.372,0.074,0.051,1.605,0.043,0.051,1.285,0.052,0.048,1.801,0.032,0.034,1.993,0.079,0.057,0.145,1.537
21547,3.550837775075966,-30.406597825680432,5.058,9.784,0.054,0.081,2.121,0.056,0.082,1.039,0.033,0.041,1.248,0.084,0.057,1.746,0.072,0.087,0.137,1.610
21838,3.612339618263857,-30.405696737149192,6.328,9.239,0.068,0.064,1.348,0.096,0.091,0.855,0.062,0.062,0.898,0.101,0.093,1.182,0.096,0.076,0.593,2.015
24175,3.579831636621887,-30.401569185275179,7.036,10.015,0.094,0.084,1.780,0.218,0.163,1.870,0.053,0.049,1.997,0.167,0.129,2.961,0.198,0.174,0.129,6.870
24968,3.62060683216536,-30.399950747808862,6.347,9.819,0.055,0.063,2.172,0.056,0.064,1.357,0.058,0.065,2.096,0.086,0.090,2.240,0.105,0.119,0.135,1.621
27114,3.545790261785645,-30.39572382742028,5.196,9.959,0.137,0.207,2.163,0.217,0.300,1.743,0.070,0.070,2.334,0.126,0.119,3.153,0.230,0.377,0.129,1.838
27966,3.597203063616794,-30.394330107254422,7.035,9.127,0.109,0.092,1.376,0.138,0.137,1.344,0.063,0.061,1.526,0.164,0.144,2.032,0.189,0.147,0.127,3.599
28380,3.632660483055759,-30.393635284004379,3.963,10.165,0.065,0.090,1.684,0.255,0.143,1.158,0.043,0.043,1.148,0.087,0.080,1.394,0.252,0.180,0.445,1.397
29930,3.562746336794338,-30.390950776914146,3.971,10.336,0.031,0.032,1.091,0.269,0.249,1.605,0.030,0.034,1.051,0.074,0.060,1.736,0.150,0.172,0.469,2.701
35919,3.581272181775746,-30.380227495267849,3.473,10.172,0.106,0.092,1.879,0.250,0.166,1.707,0.056,0.057,2.023,0.064,0.062,2.498,0.320,0.135,0.428,3.042
39066,3.582459078314461,-30.377170118742846,4.308,10.055,0.051,0.079,1.797,0.123,0.107,1.134,0.030,0.030,1.398,0.100,0.111,1.488,0.191,0.093,0.324,2.952
50494,3.530008898240101,-30.358012486727564,4.968,9.429,0.028,0.029,1.777,0.031,0.029,0.907,0.025,0.025,1.188,0.044,0.044,1.593,0.049,0.042,0.133,2.248
53241,3.548641215589154,-30.353152088345468,3.992,8.193,0.089,0.105,-0.345,0.181,0.133,0.810,0.072,0.082,0.333,0.126,0.099,0.747,0.179,0.157,1.037,1.942
54170,3.57193283703065,-30.35168331926592,4.305,9.942,0.059,0.057,1.637,0.105,0.102,0.943,0.042,0.041,0.823,0.066,0.054,1.154,0.071,0.098,0.348,2.714
57248,3.581992921701101,-30.34624288644272,3.695,10.285,0.069,0.044,0.140,0.910,0.499,1.496,0.070,0.058,0.803,0.080,0.051,0.716,0.637,0.356,0.666,2.034
57387,3.564132731982963,-30.345466281911762,6.782,8.686,0.241,0.219,0.531,0.307,0.229,0.638,0.233,0.178,0.498,0.387,0.322,0.770,0.370,0.277,1.021,1.943
62592,3.547714922177381,-30.333702141345963,4.867,9.344,0.097,0.119,1.376,0.218,0.316,1.288,0.081,0.081,1.419,0.179,0.171,2.059,0.215,0.254,0.144,1.477
62634,3.548054723511191,-30.335817843144131,3.777,8.202,0.065,0.094,0.497,0.066,0.130,0.651,0.066,0.107,0.744,0.129,0.109,1.121,0.098,0.152,0.976,1.490
70618,3.487150186102907,-30.313015723785359,5.778,8.258,0.119,0.167,-0.039,0.119,0.070,0.318,0.058,0.073,-0.290,0.053,0.058,0.059,0.064,0.041,0.198,1.150


==> csv_files/HSTdark_zGreater2.csv <==
ID_DR3,ra,dec,z,z_err_up,z_err_lo,logMstar,logMstar_err_up,logMstar_err_lo,logSFR,logSFR_err_up,logSFR_err_lo,UV_colour,UV_colour_err_up,UV_colour_err_lo,VJ_colour,VJ_colour_err_up,VJ_colour_err_lo,Av,Av_err_up,Av_err_lo,r80_arcsec,mu
508,3.61537218064521,-30.465827437313891,5.622,0.133,0.065,9.806,0.060,0.084,1.299,0.097,0.101,0.952,0.030,0.027,0.482,0.065,0.053,0.961,0.087,0.090,0.134,1.269
1171,3.616920365527208,-30.463003065174117,5.273,0.088,0.081,9.306,0.207,0.121,1.500,0.339,0.139,0.858,0.108,0.086,1.218,0.079,0.087,1.404,0.308,0.152,0.142,1.276
2506,3.627084714586191,-30.457884400279685,7.940,0.230,0.314,9.830,0.145,0.128,1.762,0.288,0.254,1.384,0.092,0.075,1.470,0.305,0.247,2.088,0.333,0.274,0.128,1.281
4634,3.62300424999568,-30.450014278006464,2.952,0.234,0.201,10.291,0.124,0.171,2.300,0.242,0.503,1.737,0.130,0.110,2.125,0.139,0.100,2.999,0.198,0.496,0.250,1.274
6954,3.594605898293948,-30.44202203521936,4.778,0.027,0.048,9.329,0.032,0.031,1.642,0.034,0.044,0.705,0.032,0.027,0.861,0.047,0.073,1.240,0.043,0.045,0.160,1.508
7867,3.569116243169856,-30.43866898041215,3.514,0.576,2.354,7.939,0.166,0.573,-0.615,0.245,0.888,0.510,0.447,0.186,0.116,0.586,0.208,0.328,0.469,0.183,0.177,1.399
8128,3.567117180761248,-30.43800871909076,3.814,0.243,0.433,8.393,0.102,0.135,-0.197,0.156,0.156,0.390,0.119,0.114,-0.117,0.179,0.115,0.153,0.152,0.110,0.284,1.405
9248,3.620704286791367,-30.435190084462956,2.487,2.019,0.642,9.755,0.575,0.403,1.013,1.049,0.515,2.787,0.576,0.787,3.253,0.732,0.997,4.492,0.955,1.326,0.408,1.433
10708,3.643944540456273,-30.431482716076712,3.447,0.213,1.619,9.595,0.147,0.290,1.055,0.373,0.614,1.330,0.685,0.139,1.210,0.664,0.156,1.716,0.924,0.340,0.300,1.295
10729,3.586427260405512,-30.431367827375595,3.564,0.112,0.179,8.197,0.063,0.100,-0.414,0.121,0.080,0.315,0.055,0.065,-0.260,0.053,0.043,0.074,0.082,0.051,0.188,1.312
10832,3.624117778201904,-30.431070136144889,5.956,1.521,4.513,8.016,0.390,0.671,-0.228,0.424,1.265,0.615,1.193,0.315,0.400,1.249,0.457,0.714,1.607,0.473,0.125,1.463
11774,3.617906086301796,-30.428478294463527,3.167,0.553,1.977,7.756,0.231,0.507,-0.625,0.159,0.932,0.280,0.321,0.145,-0.143,0.378,0.158,0.087,0.195,0.070,0.783,1.455
11914,3.611215504638843,-30.428114477450567,3.890,0.478,2.944,8.486,0.194,0.832,0.049,0.290,1.289,0.627,0.826,0.197,0.371,0.899,0.273,0.635,1.051,0.269,0.227,1.397
14598,3.636985417732527,-30.421186809659662,2.526,2.316,0.518,9.516,0.589,0.395,0.781,0.907,0.446,2.937,0.455,0.871,3.307,0.645,1.110,4.802,0.844,1.529,0.646,1.378
15189,3.627811836595515,-30.419629263253107,4.053,0.714,3.211,7.975,0.230,0.818,-0.445,0.260,1.425,0.482,0.672,0.199,0.104,0.761,0.289,0.318,0.658,0.196,0.266,1.508
16638,3.55826983731353,-30.416016804607221,3.004,0.487,2.144,7.967,0.197,0.597,-0.613,0.210,0.903,0.415,0.330,0.143,-0.079,0.502,0.157,0.162,0.324,0.110,0.155,1.555
18309,3.652898545264947,-30.412132723710105,3.291,0.284,1.809,9.855,0.159,0.445,1.445,0.326,0.967,1.259,0.889,0.136,1.285,0.809,0.175,1.683,1.392,0.360,0.337,1.273
18349,3.576148730343228,-30.41316646185653,2.606,0.039,0.046,9.677,0.047,0.047,1.765,0.048,0.046,1.868,0.049,0.053,2.875,0.037,0.035,3.284,0.055,0.052,0.808,2.132
18350,3.575939862974423,-30.41315673132668,2.570,0.037,0.037,9.727,0.035,0.033,1.876,0.040,0.040,1.517,0.031,0.029,2.449,0.032,0.032,2.613,0.032,0.033,1.290,2.051
18352,3.576399576833833,-30.413194462086199,2.567,0.026,0.043,9.193,0.034,0.041,1.079,0.049,0.042,1.268,0.031,0.032,1.799,0.033,0.031,1.866,0.037,0.031,1.362,2.122
19053,3.669154558046621,-30.4104216618198,4.736,0.375,2.846,10.282,0.114,0.359,1.776,0.173,0.702,1.237,0.937,0.139,0.940,1.322,0.191,1.472,1.723,0.251,0.359,1.224
19170,3.668857215563046,-30.410173976905693,5.013,0.146,0.205,9.277,0.083,0.084,0.767,0.123,0.090,0.678,0.081,0.071,0.164,0.115,0.090,0.460,0.113,0.092,1.368,1.226
21328,3.632503447929823,-30.40640727021713,3.392,0.261,0.417,8.214,0.142,0.200,-0.283,0.232,0.168,0.331,0.111,0.127,-0.147,0.185,0.111,0.145,0.177,0.103,0.959,1.474
21582,3.62994898470758,-30.40592928480892,4.253,0.383,0.523,7.757,0.179,0.249,-0.573,0.158,0.132,0.208,0.127,0.160,-0.261,0.146,0.105,0.092,0.119,0.066,0.064,1.497
22031,3.642319789803885,-30.405060819871892,3.262,1.153,2.490,7.890,0.241,0.864,-0.572,0.287,1.446,0.459,0.559,0.217,0.100,0.621,0.283,0.276,0.599,0.183,0.169,1.218
25878,3.569827116857476,-30.397970716756049,3.261,0.457,1.141,7.714,0.129,0.362,-0.876,0.229,0.417,0.497,0.229,0.137,0.044,0.437,0.150,0.325,0.311,0.178,0.063,1.408
27214,3.59979477936286,-30.395504624786263,4.816,0.055,0.207,8.101,0.138,0.276,-0.256,0.243,0.215,0.373,0.131,0.100,-0.106,0.255,0.100,0.258,0.145,0.132,0.464,2.930
28059,3.627678790094746,-30.394261742983922,3.457,0.084,0.074,10.303,0.055,0.061,1.691,0.131,0.093,1.599,0.050,0.047,1.806,0.063,0.062,1.990,0.153,0.107,0.289,1.442
32641,3.52002822230677,-30.38587329820556,3.639,0.069,0.109,9.633,0.099,0.073,1.781,0.109,0.137,0.991,0.101,0.072,1.248,0.104,0.099,1.404,0.158,0.088,0.298,1.602
33648,3.543127025407207,-30.383677074800183,4.114,0.488,3.287,7.604,0.231,0.891,-0.773,0.206,1.488,0.397,0.821,0.252,0.038,0.849,0.256,0.246,0.862,0.176,0.954,1.878
34531,3.610229004224716,-30.382799219735642,4.774,0.028,0.037,8.609,0.041,0.051,0.037,0.041,0.027,0.415,0.031,0.041,-0.233,0.027,0.026,0.025,0.027,0.017,2.247,1.962
35653,3.540848720036762,-30.380636021936034,3.256,0.269,2.701,8.192,0.126,1.050,-0.576,0.178,1.550,1.082,2.003,0.145,0.574,2.666,0.166,1.081,3.566,0.254,0.249,3.258
35654,3.540802880540037,-30.380465901174851,3.254,0.155,0.122,8.278,0.066,0.106,-0.630,0.190,1.269,1.025,0.077,0.069,0.403,0.113,0.188,0.805,0.211,0.325,0.257,3.309
35671,3.498082470115948,-30.38038319990488,2.594,0.280,0.670,7.839,0.143,0.363,-0.166,0.275,0.240,0.039,0.084,0.105,0.074,0.116,0.131,0.093,0.237,0.054,0.201,1.361
36529,3.508637171690947,-30.379431171526026,2.866,0.156,0.180,10.306,0.104,0.142,1.872,0.330,0.261,1.787,0.094,0.082,2.013,0.110,0.102,2.596,0.368,0.315,0.247,1.485
48763,3.500489915581232,-30.362808815635258,5.572,0.735,3.930,8.502,0.158,0.566,0.156,0.185,1.022,0.410,0.287,0.175,0.079,0.443,0.175,0.340,0.269,0.164,2.387,1.380
49546,3.5421889315991,-30.359641478059352,5.918,4.091,5.626,8.784,0.801,2.795,0.581,1.011,3.257,1.404,1.581,0.468,1.551,1.802,0.669,2.111,2.865,0.844,0.145,1.000
50288,3.487869088302,-30.358243172355408,3.662,0.062,0.081,9.056,0.132,0.175,1.136,0.142,0.227,0.916,0.057,0.103,0.916,0.100,0.114,1.341,0.152,0.255,0.135,1.337
53258,3.574490871199204,-30.353080753556416,5.049,0.179,0.102,7.991,0.105,0.156,-0.410,0.147,0.107,0.369,0.085,0.096,-0.143,0.100,0.084,0.172,0.120,0.090,0.970,3.968
53582,3.498844321866879,-30.352945641192925,4.643,0.097,0.113,10.327,0.067,0.095,2.461,0.149,0.434,1.091,0.041,0.043,1.232,0.116,0.257,1.784,0.118,0.331,0.132,1.411
54977,3.486152631907068,-30.350202387392777,2.167,0.360,0.953,7.686,0.207,0.379,-0.481,0.258,0.579,0.270,0.113,0.167,-0.028,0.173,0.147,0.233,0.191,0.154,0.913,1.223
57154,3.495880794159149,-30.345967910037768,4.108,2.047,2.940,8.377,0.348,0.699,0.067,0.408,1.298,0.875,1.100,0.336,0.753,1.103,0.463,0.981,1.642,0.440,0.903,1.367
57156,3.582910284356336,-30.346006465767868,3.400,0.225,0.359,8.159,0.089,0.142,-0.506,0.178,0.204,0.845,0.128,0.104,0.369,0.152,0.123,0.741,0.256,0.173,1.215,1.973
57182,3.506422023837092,-30.345968994608956,7.450,0.087,0.105,10.022,0.076,0.118,1.661,0.107,0.132,0.972,0.038,0.041,0.570,0.076,0.063,1.105,0.121,0.110,0.148,1.436
57250,3.581923412975624,-30.3459218322492,4.031,0.089,0.088,8.493,0.058,0.090,-0.119,0.125,0.102,0.857,0.051,0.049,0.341,0.086,0.068,0.765,0.121,0.113,1.224,2.032
57640,3.525781760377879,-30.344843335482238,4.604,0.251,0.607,7.894,0.177,0.290,-0.363,0.283,0.288,0.465,0.224,0.200,0.279,0.384,0.235,0.526,0.307,0.226,0.121,1.547
57890,3.556397915081178,-30.34433150274355,4.662,0.212,2.561,7.944,0.153,0.354,-0.483,0.238,0.505,0.568,0.511,0.143,0.157,0.651,0.190,0.470,0.616,0.204,0.194,1.716
58938,3.525296212207525,-30.342214061845009,6.511,0.197,0.221,10.124,0.123,0.115,1.771,0.189,0.152,1.462,0.076,0.070,1.332,0.182,0.135,2.036,0.220,0.154,0.134,1.484
58984,3.473939551535554,-30.34205816366795,4.768,0.108,0.182,8.831,0.081,0.097,0.757,0.218,0.323,0.842,0.070,0.078,0.762,0.148,0.197,1.193,0.201,0.298,0.114,1.254
59085,3.51063063556042,-30.34196906737029,4.611,0.093,0.091,9.967,0.053,0.059,1.564,0.210,0.158,0.876,0.027,0.030,0.481,0.155,0.102,1.032,0.165,0.146,0.139,1.408
60015,3.465762663005829,-30.339836570611176,4.735,0.073,0.093,8.866,0.107,0.092,0.849,0.168,0.341,0.729,0.038,0.040,0.471,0.126,0.190,0.960,0.117,0.214,0.230,1.229
60108,3.46120000189808,-30.339574709275794,3.419,0.231,0.536,8.189,0.122,0.229,-0.394,0.230,0.282,0.661,0.215,0.141,0.237,0.322,0.166,0.527,0.315,0.184,0.979,1.211
60334,3.569463127309933,-30.339306150526323,3.683,0.014,0.011,8.136,0.035,0.026,0.462,0.025,0.029,0.549,0.045,0.035,1.086,0.054,0.056,1.029,0.049,0.043,0.119,1.695
60770,3.519898567676693,-30.338204861861168,5.129,0.069,0.084,8.933,0.124,0.167,0.672,0.172,0.129,0.538,0.058,0.072,0.052,0.072,0.057,0.381,0.097,0.090,0.276,1.426
62910,3.475143970685897,-30.332885431224128,2.276,1.064,2.072,7.533,0.260,1.480,-1.129,0.356,2.455,0.648,1.539,0.249,0.231,1.887,0.322,0.459,2.070,0.312,0.113,1.232
63317,3.475886257887739,-30.332054924656561,5.341,0.188,0.127,8.778,0.153,0.105,1.008,0.144,0.109,0.742,0.130,0.097,1.197,0.167,0.126,1.231,0.192,0.132,0.133,1.242
63678,3.450867905570043,-30.331690716363529,3.345,0.235,0.221,9.076,0.096,0.088,1.258,0.139,0.112,1.014,0.087,0.052,1.559,0.107,0.111,1.540,0.119,0.054,0.793,1.183
63768,3.451277620307805,-30.330957663233104,4.599,0.173,3.816,7.985,0.147,1.017,-0.073,0.291,2.037,0.529,1.453,0.158,0.390,1.482,0.207,0.735,1.667,0.225,0.411,1.193
64647,3.471095940357539,-30.328775090046829,4.232,0.309,3.450,8.078,0.174,0.859,-0.281,0.231,1.557,0.412,0.591,0.122,-0.085,0.923,0.140,0.242,0.474,0.141,0.308,1.221
65537,3.513399474711664,-30.32682700981071,2.455,2.083,2.370,7.318,0.473,2.563,-1.111,0.701,2.645,0.462,1.014,0.390,0.372,0.749,0.361,0.558,1.302,0.406,0.142,1.000
65630,3.561363982573873,-30.326944384829371,4.026,0.092,0.104,10.161,0.077,0.089,1.965,0.353,0.358,1.478,0.066,0.036,1.627,0.136,0.104,2.293,0.282,0.415,0.299,1.437
66334,3.575060498639139,-30.325703543505703,3.772,0.012,0.011,9.575,0.102,0.107,1.282,0.227,0.171,0.776,0.066,0.058,0.786,0.079,0.075,0.927,0.209,0.146,0.638,1.416
66570,3.452623387170923,-30.324613409252638,4.958,0.437,4.530,8.006,0.260,1.361,-0.342,0.299,2.209,0.675,2.049,0.266,0.411,2.490,0.333,0.680,3.083,0.328,0.142,1.186
66945,3.474638728163383,-30.323774560523997,7.415,0.439,0.977,8.640,0.146,0.168,0.436,0.212,0.192,0.366,0.116,0.135,0.008,0.246,0.143,0.366,0.203,0.149,0.241,1.227
67874,3.512730369199307,-30.321706637201512,2.608,1.374,1.798,7.701,0.292,0.682,-0.896,0.427,1.152,0.515,0.753,0.207,0.148,0.836,0.313,0.332,0.758,0.227,0.195,1.185
68175,3.499599528328972,-30.321143455133221,2.999,0.672,0.589,8.319,0.157,0.153,-0.234,0.175,0.253,0.393,0.089,0.123,0.004,0.184,0.104,0.154,0.153,0.096,0.938,1.224
68672,3.456142027110282,-30.319538674286623,5.105,0.135,1.682,7.996,0.157,0.269,-0.330,0.190,0.225,0.351,0.175,0.155,-0.058,0.424,0.156,0.236,0.252,0.148,0.257,1.185
69177,3.572326913514092,-30.318041613740942,3.979,0.113,0.126,8.217,0.088,0.139,-0.337,0.145,0.115,0.407,0.081,0.120,-0.099,0.120,0.072,0.154,0.099,0.088,0.174,1.348
70077,3.508144200223107,-30.315004778311494,3.508,0.480,2.621,8.068,0.150,0.857,-0.469,0.223,1.250,0.486,0.559,0.146,-0.001,0.730,0.115,0.295,0.568,0.143,0.151,1.251
70140,3.490114882491843,-30.314860194018131,3.129,0.367,2.727,7.942,0.183,1.233,-0.647,0.237,1.940,0.563,1.210,0.173,0.092,1.400,0.173,0.400,1.454,0.223,0.207,1.220
70218,3.517880277408145,-30.314750336334491,3.516,0.908,1.698,10.453,0.290,0.512,1.858,0.690,0.739,1.844,0.893,0.219,1.999,1.043,0.450,2.825,1.480,0.565,-3.960,1.253
70265,3.460640522941269,-30.31433416413984,3.661,0.077,0.111,9.288,0.084,0.074,0.762,0.251,0.167,1.022,0.052,0.059,0.630,0.153,0.097,1.158,0.186,0.201,0.137,1.181
70301,3.508230248552535,-30.314144805223663,2.095,1.283,1.533,7.519,0.309,0.797,-1.205,0.442,1.309,0.684,1.081,0.267,0.285,1.332,0.329,0.478,1.482,0.317,0.111,1.165
70461,3.50942825273445,-30.313633839921085,4.190,0.226,0.441,7.970,0.130,0.169,-0.431,0.169,0.122,0.337,0.065,0.088,-0.229,0.078,0.062,0.113,0.111,0.080,0.132,1.251
70820,3.501861081135241,-30.312417937107199,3.933,0.143,0.198,9.045,0.068,0.099,0.478,0.089,0.064,0.325,0.077,0.075,-0.070,0.219,0.106,0.068,0.075,0.042,0.366,1.235
71355,3.511669490063869,-30.309943269583819,4.977,0.349,0.518,8.013,0.097,0.128,-0.415,0.128,0.109,0.229,0.095,0.118,-0.255,0.124,0.076,0.083,0.098,0.057,0.161,1.172
72232,3.511296761154825,-30.306167133708005,5.256,0.142,0.107,10.147,0.080,0.120,2.184,0.183,0.340,0.918,0.061,0.090,0.917,0.130,0.133,1.400,0.137,0.281,0.855,1.235
73086,3.503408003460402,-30.300910041597355,2.818,0.853,1.664,7.718,0.244,0.523,-0.880,0.337,0.825,0.504,0.587,0.193,0.265,0.472,0.295,0.352,0.641,0.256,0.401,1.095


==> csv_files/HSTdark_zLower2.csv <==
ID_DR3,ra,dec,z,z_err_up,z_err_lo,logMstar,logMstar_err_up,logMstar_err_lo,logSFR,logSFR_err_up,logSFR_err_lo,UV_colour,UV_colour_err_up,UV_colour_err_lo,VJ_colour,VJ_colour_err_up,VJ_colour_err_lo,Av,Av_err_up,Av_err_lo,r80_arcsec,mu
987,3.655603560278364,-30.463731124807129,0.841,1.340,0.331,6.995,0.550,0.471,-2.169,0.977,0.838,1.869,1.168,0.956,1.677,1.559,1.099,2.165,2.167,1.422,0.048,1.204
1361,3.6528632583174,-30.462313352194546,0.118,0.044,0.045,5.500,0.556,0.443,-3.367,0.364,0.400,2.827,0.607,0.967,2.981,0.838,1.222,4.440,1.128,1.847,0.230,1.216
1456,3.599784511727824,-30.461804544083961,0.834,2.495,0.241,7.263,0.698,0.355,-1.883,1.295,0.526,1.521,0.634,0.958,1.223,0.762,1.097,1.470,1.110,1.081,0.257,1.292
2056,3.606157815071111,-30.459732693895852,0.780,2.937,0.469,7.073,0.748,0.744,-2.090,1.501,1.640,1.280,1.256,0.899,0.982,1.457,0.986,1.061,1.940,0.806,0.440,1.298
2180,3.598297928919521,-30.459209178922137,0.589,1.070,0.311,7.320,0.686,0.697,-2.016,1.220,0.834,2.894,0.689,1.385,3.099,0.886,1.818,4.088,1.294,2.335,0.259,1.330
2188,3.631664344479031,-30.459192326881087,0.687,1.525,0.283,7.314,0.665,0.440,-1.864,1.182,0.800,1.357,0.911,0.745,1.046,0.990,0.818,1.145,1.312,0.835,0.202,1.260
2476,3.654565680994462,-30.457969690258032,0.104,0.068,0.046,5.336,0.672,0.552,-3.754,0.503,0.565,2.103,0.929,0.978,1.916,1.347,1.146,2.593,1.824,1.501,0.105,1.220
2772,3.594945773701803,-30.457300660080143,0.285,0.008,0.013,6.767,0.115,0.109,-2.195,0.088,0.087,3.578,0.143,0.230,4.313,0.200,0.211,5.709,0.197,0.338,1.112,1.324
2776,3.594632119257815,-30.457062762957928,1.823,0.415,0.262,9.921,0.140,0.123,1.025,0.238,0.200,2.222,0.209,0.289,2.174,0.247,0.281,2.982,0.725,0.524,1.296,1.302
3227,3.608941137080802,-30.455016605538752,0.846,1.040,0.200,7.302,0.539,0.319,-1.786,0.864,0.439,2.633,0.747,1.177,2.782,0.970,1.576,3.869,1.433,2.306,0.135,1.331
3527,3.653263022293046,-30.453969881472684,0.358,0.564,0.262,6.593,0.758,1.150,-3.408,1.522,0.926,2.614,1.049,1.093,2.572,1.359,1.364,3.292,1.953,1.903,0.099,1.239
3697,3.583991079634992,-30.453444253884527,0.594,0.128,0.118,6.989,0.258,0.258,-2.511,0.401,1.600,2.436,0.688,0.596,2.362,0.720,0.657,2.757,1.001,0.889,0.110,1.358
3892,3.601194965634699,-30.452755490692709,0.763,0.554,0.263,6.990,0.396,0.363,-2.231,0.625,0.870,2.117,0.910,0.948,1.992,1.183,1.142,2.601,1.595,1.574,0.187,1.222
3973,3.633617924722199,-30.452452572681565,0.214,1.253,0.087,6.733,1.437,0.675,-2.613,1.918,0.602,2.530,0.991,1.240,2.586,1.348,1.587,3.596,1.826,2.328,0.321,1.260
4413,3.624496206938924,-30.450918383569771,0.475,0.808,0.121,6.860,0.613,0.256,-2.580,1.079,0.443,2.646,0.738,1.100,2.741,0.907,1.616,3.449,1.033,1.743,0.891,1.337
4421,3.615965600361545,-30.450720947111936,0.151,0.861,0.066,5.744,1.583,0.638,-3.639,1.964,0.518,2.664,0.799,1.338,2.688,1.142,1.571,3.645,1.616,2.262,0.244,1.235
5171,3.580290959725225,-30.447820748542888,0.524,1.132,0.417,6.658,0.742,1.287,-2.541,1.237,1.379,1.200,0.796,0.704,0.714,1.036,0.583,1.045,1.173,0.835,0.115,1.234
5310,3.644081568652378,-30.447296090466057,0.907,2.453,0.658,7.526,0.728,0.803,-1.538,1.271,1.486,1.142,1.243,0.722,0.757,1.490,0.753,0.895,1.790,0.674,0.199,1.256
5322,3.587771063705631,-30.447243277922219,0.548,0.107,0.124,7.082,0.265,0.248,-2.631,0.469,2.005,2.255,0.876,0.701,2.155,0.687,0.763,2.154,0.859,0.959,1.007,1.406
5514,3.581780664432493,-30.446489918273056,0.874,1.333,0.601,7.096,0.579,0.940,-1.967,1.020,1.553,2.144,1.127,0.998,2.072,1.403,1.259,2.642,2.059,1.511,0.081,1.265
5683,3.631683787841462,-30.445846932626463,0.840,1.150,0.492,7.362,0.607,0.611,-1.757,1.013,1.343,2.088,0.992,1.052,1.892,1.368,1.200,2.492,1.915,1.595,0.112,1.207
7449,3.643635989674806,-30.439989048255075,0.565,0.825,0.237,6.896,0.628,0.412,-2.477,1.145,0.948,1.645,0.938,0.901,1.340,1.141,0.956,1.490,1.403,1.099,0.089,1.280
9422,3.616046561032581,-30.434555511663984,0.631,0.076,0.053,6.781,0.246,0.175,-2.613,0.240,0.473,1.582,0.491,0.425,1.473,0.397,0.401,1.230,0.569,0.514,0.100,1.487
9732,3.568146664193895,-30.433900703311878,0.999,1.281,0.792,7.840,0.487,1.103,-1.170,0.854,1.629,1.800,1.394,0.741,1.601,1.850,0.884,2.277,2.292,1.246,0.982,1.307
9819,3.607360769957068,-30.433460206167137,0.151,0.835,0.073,5.644,1.426,0.571,-3.841,1.901,0.623,2.100,0.701,1.024,1.932,0.944,1.358,2.237,1.311,1.465,0.104,1.538
9954,3.61168533345342,-30.433189909975042,1.052,3.178,0.857,7.225,0.601,1.172,-1.702,1.191,1.512,0.878,0.654,0.554,0.534,0.621,0.547,0.585,1.022,0.420,0.102,1.337
10112,3.659155477671297,-30.432680382528691,0.736,1.226,0.390,7.103,0.588,0.663,-2.165,1.123,1.081,1.831,1.160,0.956,1.600,1.459,1.101,1.967,2.161,1.238,0.065,1.256
10386,3.588921741079089,-30.4322219690896,0.767,1.597,0.521,6.973,0.680,0.815,-2.205,1.179,1.451,1.612,1.355,0.875,1.387,1.694,1.080,1.667,2.273,1.143,0.216,1.436
10388,3.641322867525147,-30.432193931472128,0.793,1.105,0.264,7.203,0.505,0.427,-2.008,0.979,0.822,1.563,0.885,0.776,1.325,0.998,0.947,1.509,1.511,1.012,0.286,1.316
10726,3.611991103279159,-30.43133041778599,0.311,0.670,0.204,6.314,0.839,0.887,-3.281,1.413,0.970,1.567,0.929,0.733,1.186,1.215,0.846,1.408,1.412,0.995,0.131,1.559
10775,3.604499984932322,-30.431251685661358,0.553,0.227,0.450,6.730,0.414,1.131,-2.925,0.840,1.518,1.712,1.174,0.698,1.380,1.435,0.633,1.501,2.089,1.018,0.067,1.260
10861,3.618124443438222,-30.431018687895719,0.110,0.051,0.047,4.923,0.485,0.557,-3.679,0.388,0.492,1.543,0.737,0.619,1.310,0.920,0.701,2.062,1.306,0.918,0.610,1.528
12232,3.61820535319166,-30.427040631024017,0.718,0.764,0.305,6.871,0.506,0.399,-2.216,0.758,0.734,1.165,0.565,0.479,0.780,0.578,0.533,0.938,0.717,0.635,0.161,1.221
12290,3.625595000346124,-30.426888227717129,0.111,0.032,0.038,5.259,0.333,0.404,-3.338,0.209,0.366,2.745,0.495,0.572,2.975,0.689,0.729,4.491,0.961,1.013,0.191,1.482
12493,3.656162779704382,-30.426328723294528,0.776,1.411,0.360,7.405,0.545,0.538,-1.815,1.120,0.883,2.384,0.926,1.158,2.415,1.172,1.547,3.273,1.554,2.080,0.235,1.274
13614,3.610553796925101,-30.423591261376039,0.937,0.691,0.771,7.206,0.407,1.236,-1.744,0.657,1.525,0.853,0.665,0.369,0.440,0.671,0.338,0.566,0.898,0.382,0.445,1.478
13643,3.658993332488949,-30.423484566682081,1.689,2.455,0.791,7.881,0.548,0.557,-0.939,1.000,0.700,1.620,1.076,0.782,1.425,1.438,0.748,2.047,2.004,1.077,0.101,1.230
13863,3.659145396911232,-30.422955905755067,0.656,0.871,0.277,7.235,0.524,0.456,-2.024,0.853,0.959,1.766,1.005,0.774,1.504,1.276,0.872,1.807,1.714,1.194,0.328,1.133
14329,3.666928347157078,-30.421709850033015,0.707,1.608,0.311,7.349,0.718,0.592,-1.825,1.283,0.819,2.495,1.000,1.174,2.601,1.230,1.474,3.582,1.657,2.059,0.106,1.241
14361,3.660333601108605,-30.421662228430051,0.990,3.021,0.512,7.677,0.708,0.565,-1.351,1.323,0.826,1.024,0.948,0.661,0.663,1.067,0.709,0.835,1.483,0.666,0.294,1.207
14599,3.63688868884219,-30.421061204594796,1.291,1.163,0.691,7.888,0.513,0.548,-1.063,0.734,0.785,2.041,1.267,0.688,1.933,1.749,0.820,2.766,2.490,1.273,0.854,1.369
15173,3.637589074843021,-30.419749522020112,0.752,2.503,0.227,7.292,0.727,0.366,-1.974,1.490,0.605,1.976,0.872,1.186,1.828,1.054,1.383,2.263,1.502,1.622,1.122,1.367
15425,3.637901835125134,-30.419101398695119,0.610,0.145,0.093,7.342,0.331,0.234,-2.108,0.400,0.895,2.283,0.763,0.545,2.219,0.859,0.669,2.553,1.042,1.008,0.143,1.368
16777,3.638284128859466,-30.415636367795056,0.203,0.537,0.107,6.050,0.889,0.664,-3.674,1.501,0.836,1.312,0.939,0.540,0.865,1.077,0.597,0.859,1.266,0.615,0.038,1.349
17944,3.570822818503048,-30.412905060419533,0.498,1.285,0.380,6.421,0.840,1.217,-2.870,1.296,1.268,1.320,0.709,0.743,0.994,0.800,0.781,1.170,1.023,0.895,0.091,1.000
18511,3.650301990936926,-30.411440216180736,0.271,0.992,0.184,6.335,1.189,1.108,-3.198,1.737,0.825,2.318,1.016,1.148,2.255,1.442,1.397,3.037,1.990,1.923,0.070,1.000
18631,3.652324010977085,-30.411186806568509,0.764,1.309,0.595,7.024,0.656,1.095,-2.052,1.072,1.652,1.533,1.177,0.864,1.206,1.443,0.853,1.619,1.768,1.130,0.181,1.194
19221,3.668501720281697,-30.409931481892929,0.760,3.167,0.204,7.361,0.781,0.339,-1.686,1.453,0.576,1.169,0.785,0.816,0.835,0.941,0.847,0.882,1.324,0.722,0.306,1.226
20496,3.640557387333636,-30.407695442069823,0.976,3.213,0.594,7.172,0.733,0.705,-1.588,1.229,1.039,0.456,0.555,0.333,0.067,0.484,0.352,0.215,0.417,0.168,0.162,1.240
21492,3.629174518257073,-30.406197307146371,1.924,1.245,1.375,7.728,0.323,0.834,-1.077,0.494,1.305,0.745,1.033,0.184,0.333,1.126,0.236,0.576,1.290,0.268,0.981,1.482
21636,3.633067025181807,-30.40582168743386,0.398,1.093,0.306,6.479,0.938,1.281,-2.728,1.383,1.236,1.075,0.568,0.567,0.646,0.614,0.573,0.849,0.740,0.644,0.089,1.000
24119,3.570872463906321,-30.401593062653447,0.154,0.049,0.084,6.044,0.342,0.548,-6.243,1.764,8.658,3.254,0.493,0.426,2.898,0.541,0.423,3.066,0.717,0.646,0.125,2.579
26239,3.643710804588732,-30.397412355785857,0.858,1.449,0.302,7.527,0.634,0.408,-1.571,1.078,0.682,2.784,0.706,1.332,2.919,0.934,1.654,3.969,1.346,2.263,0.129,1.350
33623,3.514292781503949,-30.383710131877091,0.121,0.659,0.057,5.259,1.625,0.667,-3.834,1.475,0.555,2.841,0.671,0.907,3.036,0.853,1.289,4.335,1.146,2.053,1.222,1.356
38554,3.53977294135167,-30.376280010037309,0.754,0.125,0.106,6.965,0.220,0.224,-2.248,0.289,0.247,1.409,0.423,0.366,1.216,0.423,0.335,1.173,0.668,0.534,0.971,2.671
41472,3.506874569329331,-30.372709002752035,0.817,0.844,0.246,7.160,0.461,0.375,-1.998,0.729,0.762,1.484,0.558,0.578,1.154,0.585,0.647,1.414,0.883,0.795,0.548,1.330
46151,3.498958495588608,-30.365388166678841,1.007,2.957,0.760,7.203,0.635,1.033,-1.845,1.331,1.490,1.927,1.024,1.153,1.796,1.356,1.280,2.365,2.004,1.610,1.116,1.000
47018,3.515979365068406,-30.364205046566202,0.793,0.943,0.187,7.112,0.529,0.258,-2.035,0.799,0.344,1.915,0.559,0.754,1.767,0.650,0.986,2.333,0.889,1.281,1.118,1.804
51911,3.545542957711783,-30.355563348589467,0.520,0.200,0.128,6.806,0.348,0.280,-2.755,0.591,1.261,2.548,0.735,0.739,2.530,0.753,0.851,2.939,1.104,1.066,0.088,2.014
52615,3.486433176791237,-30.354337674585771,0.891,0.032,0.058,7.992,0.091,0.116,-1.047,0.191,0.175,0.864,0.058,0.062,0.280,0.045,0.043,0.498,0.184,0.177,0.247,1.217
53281,3.556547485210187,-30.353210998110395,1.976,0.459,0.193,9.570,0.142,0.115,0.637,0.241,0.170,1.706,0.136,0.160,1.528,0.121,0.212,1.964,0.301,0.251,0.264,1.933
53407,3.54601514857474,-30.353570679103083,1.193,0.684,0.287,8.059,0.380,0.222,-0.974,0.587,0.304,2.726,0.631,0.670,2.803,0.839,0.808,4.121,1.250,1.335,1.227,1.924
53599,3.546723091927111,-30.35242305128893,0.387,0.188,0.136,6.802,0.306,0.386,-3.607,1.142,3.893,2.701,0.852,0.931,2.462,0.787,0.858,2.533,1.049,1.060,0.097,1.948
54998,3.520886114303637,-30.350143325285448,0.764,0.355,0.214,7.169,0.364,0.412,-2.087,0.589,1.214,2.185,0.974,0.780,2.097,1.190,0.906,2.605,1.636,1.303,0.125,1.605
56322,3.49470592504289,-30.347671632423491,0.967,2.751,0.535,7.086,0.668,0.719,-1.928,1.240,1.157,0.988,1.009,0.602,0.617,1.148,0.645,0.721,1.483,0.515,0.228,1.244
57495,3.493156289648059,-30.345141342802481,0.745,2.260,0.386,6.697,0.872,0.559,-2.210,1.402,0.908,0.727,0.549,0.401,0.276,0.568,0.360,0.364,0.772,0.259,-3.960,1.276
57558,3.498572743815374,-30.345022795876439,0.520,1.572,0.372,7.549,0.826,1.078,-1.895,1.528,1.247,1.659,1.077,0.927,1.349,1.329,1.172,1.624,1.816,1.172,0.981,1.348
57697,3.552359140027715,-30.344719353620395,1.639,2.259,1.085,7.246,0.501,0.805,-1.461,0.809,1.177,0.484,0.680,0.271,0.161,0.647,0.402,0.254,0.678,0.200,0.955,1.663
57863,3.499130269820881,-30.344444744064567,0.195,1.419,0.125,6.078,1.285,0.832,-2.758,2.029,0.734,0.682,0.198,0.535,0.173,0.137,0.395,0.377,0.293,0.281,0.594,1.000
59605,3.475840131407207,-30.340747052806982,0.704,0.634,0.386,6.770,0.459,0.663,-2.475,0.795,1.295,1.271,0.845,0.596,0.937,0.992,0.586,0.997,1.339,0.674,0.076,1.258
60167,3.459353132306541,-30.33947165581057,0.179,0.732,0.075,6.169,1.107,0.728,-3.536,1.648,0.502,2.520,1.089,1.197,2.564,1.399,1.506,3.328,1.875,2.179,0.109,1.128
60522,3.546617236464503,-30.338785615952315,1.501,1.873,1.182,7.314,0.489,0.995,-1.535,0.813,1.568,1.048,1.245,0.559,0.675,1.503,0.576,0.914,1.862,0.629,0.190,1.516
61059,3.457537383308403,-30.337674221366608,0.459,1.202,0.119,7.193,0.894,0.322,-2.139,1.417,0.444,2.700,0.685,1.321,2.852,0.834,1.826,3.695,1.114,2.215,1.056,1.220
61634,3.565327258044297,-30.336467691848661,0.928,1.992,0.288,7.781,0.663,0.320,-1.338,1.100,0.440,1.915,0.813,0.932,1.754,1.063,1.167,2.269,1.499,1.329,0.364,1.659
62136,3.543767709299821,-30.334941448291801,1.105,3.439,0.595,7.096,0.739,0.624,-1.728,1.218,0.881,0.675,0.628,0.370,0.380,0.581,0.421,0.421,0.881,0.278,0.090,1.309
62813,3.471041646751016,-30.333102988478132,0.634,0.268,0.522,6.597,0.371,1.233,-2.583,0.514,1.531,0.860,0.730,0.359,0.426,0.671,0.381,0.378,0.973,0.281,-3.960,1.230
63808,3.452123560086842,-30.330806889308288,1.016,2.742,0.421,7.510,0.712,0.409,-1.508,1.240,0.706,1.894,1.111,1.124,1.765,1.451,1.300,2.356,1.936,1.556,0.192,1.188
66438,3.474913037643816,-30.324907952519688,1.167,0.491,0.798,7.916,0.363,0.707,-0.935,0.450,1.076,1.068,0.693,0.338,0.578,0.874,0.265,1.018,0.896,0.561,0.395,1.097
67244,3.517248711767746,-30.323714558268279,0.151,0.014,0.039,5.709,0.217,0.286,-2.861,0.122,0.240,2.897,0.371,0.434,3.228,0.501,0.585,4.912,0.697,0.822,1.335,1.319
67252,3.479395312119895,-30.323096054930438,0.859,2.014,0.659,7.286,0.736,1.041,-1.809,1.083,1.624,1.842,1.305,0.996,1.599,1.734,1.199,2.119,2.136,1.429,0.309,1.222
68439,3.451452940307125,-30.320142073372121,0.701,0.478,0.152,7.035,0.369,0.304,-2.206,0.675,0.521,2.521,0.638,0.993,2.550,0.894,1.271,3.247,1.323,1.625,0.181,1.178
68832,3.468013034657757,-30.319050371984165,0.728,0.557,0.446,6.819,0.451,0.801,-2.356,0.680,1.331,1.817,1.084,0.788,1.627,1.381,0.936,1.989,2.041,1.158,0.195,1.114
69208,3.498360194311104,-30.317878624485648,0.247,0.193,0.121,6.595,0.481,0.577,-3.060,0.742,0.929,0.944,0.431,0.262,0.591,0.296,0.310,0.286,0.303,0.193,0.338,1.000
69889,3.461244882780441,-30.315675378394637,1.552,2.551,0.880,7.466,0.452,0.675,-1.287,0.774,1.155,0.749,1.020,0.408,0.501,1.051,0.551,0.628,1.337,0.455,0.113,1.132
70682,3.466846130195435,-30.312947748863031,0.970,1.269,0.539,7.052,0.588,0.566,-2.031,0.979,1.136,1.471,0.859,0.642,1.127,1.045,0.631,1.406,1.520,0.766,0.332,1.132
71095,3.477196012558195,-30.311135530263641,1.109,2.976,0.523,7.351,0.573,0.593,-1.533,1.021,0.896,0.753,0.789,0.455,0.404,0.840,0.546,0.522,0.975,0.384,0.323,1.140
71150,3.478890581221122,-30.310969071660097,1.009,1.720,0.775,7.088,0.608,1.000,-1.784,0.970,1.419,0.969,0.756,0.609,0.541,0.827,0.514,0.759,0.986,0.592,0.325,1.139
71253,3.507135787789154,-30.310529300072279,0.830,0.090,0.115,7.489,0.160,0.154,-1.414,0.238,0.239,0.647,0.126,0.132,0.067,0.118,0.091,0.297,0.189,0.179,0.245,1.164
72205,3.512647288307583,-30.306031631492051,0.955,1.303,0.398,7.336,0.615,0.502,-1.753,1.029,0.741,2.236,0.950,0.927,2.235,1.251,1.205,2.987,1.740,1.536,0.122,1.163
72606,3.488020122550399,-30.303893130563065,1.678,2.611,0.678,7.636,0.506,0.419,-1.087,0.764,0.602,0.534,0.481,0.218,0.276,0.387,0.367,0.309,0.586,0.172,0.198,1.134
72949,3.500243934974713,-30.301794664412729,0.610,0.212,0.141,7.000,0.268,0.295,-2.324,0.415,0.627,1.497,0.520,0.433,1.187,0.618,0.389,1.193,0.895,0.534,0.300,1.096
73232,3.488390559349308,-30.299889170163318,0.460,1.728,0.365,6.490,0.863,1.305,-3.003,1.891,1.209,1.200,0.722,0.786,0.815,0.806,0.808,0.915,1.019,0.763,0.137,1.136
73269,3.489245193889401,-30.299624591457068,1.349,2.111,0.857,7.391,0.480,0.678,-1.526,0.826,1.262,1.141,0.972,0.585,0.767,1.146,0.695,0.946,1.474,0.596,0.936,1.189
73323,3.492058545020299,-30.299171720777405,0.841,2.068,0.328,7.738,0.650,0.456,-1.376,1.125,0.829,1.835,1.000,1.064,1.560,1.371,1.172,2.038,1.811,1.418,1.010,1.205

